A Quantum Simulation Approach to Implementing Nuclear Density Functional Theory via Imaginary Time Evolution

The quantum imaginary time evolution (QITE) algorithm is a direct implementation of the classical imaginary time evolution algorithm on quantum computer. We implement the QITE algorithm for the case of nuclear Hartree-Fock equations in a formalism equivalent to nuclear density functional theory. We demonstrate the algorithm in the case of the helium-4 nucleus with a simplified effective interaction of the Skyrme kind and demonstrate that the QITE, as implemented on simulated quantum computer, gives identical results to the classical algorithm.

==> response.txt <==
We sincerely thank the referee for their opinions, which helped us with understanding our work better. We have made some adjustments to our paper to better present our work.

We added a sentence in the introduction to further elaborate that the motivation for this study is to act as a starting point for further studies of more complicated algorithms.

A few lines were added in section III to provide more details on the implementation of our algorithm. This includes how the radial density is calculated and how the ITE operator is approximated. An example of the notation used in equation 24 was given to help illustrate its meaning. We also provide some explanation on how we estimate the phase of each statevector term by explioting the real nature of the coefficients in section III.C.

A new subsection was added to discuss the scaling of the algorithm. We explored different parts of the circuit and compare its performance with its classical counterpart. While we agree that at this stage our algorithm does not show any strong advantages against the classical algorithm, we showed that it contains the potential to beat the classical implementation when more advanced state preparation routines are available.

In their comments the referee mentioned being confused by the quantum circuit QC2. We would like to clarify that even though the operator part of our circuit contains only six doubly-controlled Pauli gates (CCP), they correspond to all 16 matrix elements. Since the two sets of three CCP have their control different qubits and have different activation conditions, they combine (multiplicatively instead of additively) to give all 16 Pauli strings (II, IZ, IX, IY, ZI, ZZ, ZX, ZY, XI, XZ, XX, XY, YI, YZ, YX, and YY) in the two qubit space.

We have also added some references to our paper which we found helpful. One of these (reference 4) is an article from Science where the authors implemented Hartree-Fock for quantum chemistry on a quantum computer. The high number of citations and its featuring on news stories show that even for a simple model, successful quantum implementation is of great interest.

We also added acknowledgment for the funding that helps this project.

Finally, we would like to once again thank the referee for their comments and consideration.

==> response2.txt <==
We added a sentence to section IV.D to justify our choice of using 2N ancillary qubits instead of 1 qubit. This scaling is compared between the amount of CNOT gates needed for one time step. In our work it took around 60 iterations for the state to converge and this corresponds to about 1000 CNOT gates (grows linearly with size of circuit N and number of time steps k) in the operator part of the circuit. However, as the referee has mentioned, this sacrificed the success probability of measuring the state as this requires (2N-1) more qubits to be measured to be zero. While the exact probability depends on the particular operator, a rough estimate can be given by 1/(2^(2N-1)) assuming the absolute amplitudes are equal for the target states regardless of the ancillary state (not true but used for a preliminary guess). This can be overcome by using more shots for measurements.
